Progress in Understanding the Enigmatic Fast Radio Bursts

In less than a decade, fast radio bursts have gone from a single debated curiosity to a diverse extragalactic population with established host galaxies and energy scales. While a wide range of models remain viable, the central engines of FRBs are likely to involve energetic young magnetars, as confirmed by the recent discovery of a Galactic analog to these extragalactic bursts. Here we provide a brief introductory review of fast radio bursts, focusing on the rapid recent progress in observations of these enigmatic events, our understanding of their central engines, and their use as probes of the intergalactic medium. We caution against a rush to judgement on the mechanisms and classification of all FRBs: at this point, it remains plausible that there could be one dominant central engine, as well as the possibility that radio bursts are a generic feature produced by many different mechanisms. We also emphasize the importance of improved modeling of our Galaxy and Galactic halo, which otherwise impose systematic errors on every FRB line of sight. The future of science with fast radio bursts appears bright.

==> msbbl.txt <==
\begin{thebibliography}{}
\makeatletter
\relax
\def\mn@urlcharsother{\let\do\@makeother \do\$\do\&\do\#\do\^\do\_\do\%\do\~}
\def\mn@doi{\begingroup\mn@urlcharsother \@ifnextchar [ {\mn@doi@}
  {\mn@doi@[]}}
\def\mn@doi@[#1]#2{\def\@tempa{#1}\ifx\@tempa\@empty \href
  {http://dx.doi.org/#2} {doi:#2}\else \href {http://dx.doi.org/#2} {#1}\fi
  \endgroup}
\def\mn@eprint#1#2{\mn@eprint@#1:#2::\@nil}
\def\mn@eprint@arXiv#1{\href {http://arxiv.org/abs/#1} {{\tt arXiv:#1}}}
\def\mn@eprint@dblp#1{\href {http://dblp.uni-trier.de/rec/bibtex/#1.xml}
  {dblp:#1}}
\def\mn@eprint@#1:#2:#3:#4\@nil{\def\@tempa {#1}\def\@tempb {#2}\def\@tempc
  {#3}\ifx \@tempc \@empty \let \@tempc \@tempb \let \@tempb \@tempa \fi \ifx
  \@tempb \@empty \def\@tempb {arXiv}\fi \@ifundefined
  {mn@eprint@\@tempb}{\@tempb:\@tempc}{\expandafter \expandafter \csname
  mn@eprint@\@tempb\endcsname \expandafter{\@tempc}}}

\bibitem[\protect\citeauthoryear{{Acciari} et~al.,}{{Acciari}
  et~al.}{2018}]{aaa+18}
{Acciari} V.~A.,  et~al., 2018, \mn@doi [\mnras] {10.1093/mnras/sty2422}, \href
  {https://ui.adsabs.harvard.edu/#abs/2018MNRAS.tmp.2306A} {p.~2306}

\bibitem[\protect\citeauthoryear{{Agarwal}, {Aggarwal}, {Burke-Spolaor},
  {Lorimer}  \& {Garver-Daniels}}{{Agarwal} et~al.}{2020}]{aab+20}
{Agarwal} D.,  {Aggarwal} K.,  {Burke-Spolaor} S.,  {Lorimer} D.~R.,
  {Garver-Daniels} N.,  2020, \mn@doi [\mnras] {10.1093/mnras/staa1856}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.497.1661A} {497, 1661}

\bibitem[\protect\citeauthoryear{{Akahori}, {Ryu}  \& {Gaensler}}{{Akahori}
  et~al.}{2016}]{arg16}
{Akahori} T.,  {Ryu} D.,   {Gaensler} B.~M.,  2016, \mn@doi [\apj]
  {10.3847/0004-637X/824/2/105}, \href
  {https://ui.adsabs.harvard.edu/abs/2016ApJ...824..105A} {824, 105}

\bibitem[\protect\citeauthoryear{{Amy}, {Large}  \& {Vaughan}}{{Amy}
  et~al.}{1989}]{alv89}
{Amy} S.~W.,  {Large} M.~I.,   {Vaughan} A.~E.,  1989, Proceedings of the
  Astronomical Society of Australia, 8, 172

\bibitem[\protect\citeauthoryear{{Bannister} et~al.,}{{Bannister}
  et~al.}{2019}]{bdp+19}
{Bannister} K.~W.,  et~al., 2019, \mn@doi [Science] {10.1126/science.aaw5903},
  \href {https://ui.adsabs.harvard.edu/abs/2019Sci...365..565B} {365, 565}

\bibitem[\protect\citeauthoryear{{Bassa} et~al.,}{{Bassa}
  et~al.}{2017}]{bta+17}
{Bassa} C.~G.,  et~al., 2017, \mn@doi [\apjl] {10.3847/2041-8213/aa7a0c}, \href
  {http://adsabs.harvard.edu/abs/2017ApJ...843L...8B} {843, L8}

\bibitem[\protect\citeauthoryear{{Beloborodov}}{{Beloborodov}}{2020}]{beloborodov20}
{Beloborodov} A.~M.,  2020, \mn@doi [\apj] {10.3847/1538-4357/ab83eb}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...896..142B} {896, 142}

\bibitem[\protect\citeauthoryear{{Beniamini}, {Wadiasingh}  \&
  {Metzger}}{{Beniamini} et~al.}{2020}]{bwm20}
{Beniamini} P.,  {Wadiasingh} Z.,   {Metzger} B.~D.,  2020, \mn@doi [\mnras]
  {10.1093/mnras/staa1783}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.496.3390B} {496, 3390}

\bibitem[\protect\citeauthoryear{{Bhandari} et~al.,}{{Bhandari}
  et~al.}{2018}]{2018mnras.475.1427b}
{Bhandari} S.,  et~al., 2018, \mn@doi [\mnras] {10.1093/mnras/stx3074}, \href
  {http://adsabs.harvard.edu/abs/2018MNRAS.475.1427B} {475, 1427}

\bibitem[\protect\citeauthoryear{{Bhandari} et~al.,}{{Bhandari}
  et~al.}{2020}]{bsp+20}
{Bhandari} S.,  et~al., 2020, \mn@doi [\apjl] {10.3847/2041-8213/ab672e}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...895L..37B} {895, L37}

\bibitem[\protect\citeauthoryear{{Bochenek}, {Ravi}  \& {Dong}}{{Bochenek}
  et~al.}{2020a}]{brd20}
{Bochenek} C.~D.,  {Ravi} V.,   {Dong} D.,  2020a, arXiv e-prints, \href
  {https://ui.adsabs.harvard.edu/abs/2020arXiv200913030B} {p. arXiv:2009.13030}

\bibitem[\protect\citeauthoryear{{Bochenek}, {Ravi}, {Belov}, {Hallinan},
  {Kocz}, {Kulkarni}  \& {McKenna}}{{Bochenek} et~al.}{2020b}]{brb+20}
{Bochenek} C.~D.,  {Ravi} V.,  {Belov} K.~V.,  {Hallinan} G.,  {Kocz} J.,
  {Kulkarni} S.~R.,   {McKenna} D.~L.,  2020b, \mn@doi [\nat]
  {10.1038/s41586-020-2872-x}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.587...59B} {587, 59}

\bibitem[\protect\citeauthoryear{{Bregman}}{{Bregman}}{2007}]{bregman07}
{Bregman} J.~N.,  2007, \mn@doi [\araa]
  {10.1146/annurev.astro.45.051806.110619}, \href
  {https://ui.adsabs.harvard.edu/abs/2007ARA&A..45..221B} {45, 221}

\bibitem[\protect\citeauthoryear{{CHIME/FRB Collaboration}}{{CHIME/FRB
  Collaboration}}{2019a}]{chime19frbs}
{CHIME/FRB Collaboration} 2019a, \mn@doi [\nat] {10.1038/s41586-018-0867-7},
  \href {https://ui.adsabs.harvard.edu/abs/2019Natur.566..230C} {566, 230}

\bibitem[\protect\citeauthoryear{{CHIME/FRB Collaboration}}{{CHIME/FRB
  Collaboration}}{2019b}]{chime19repeater}
{CHIME/FRB Collaboration} 2019b, \mn@doi [\nat] {10.1038/s41586-018-0864-x},
  \href {https://ui.adsabs.harvard.edu/abs/2019Natur.566..235C} {566, 235}

\bibitem[\protect\citeauthoryear{{CHIME/FRB Collaboration}}{{CHIME/FRB
  Collaboration}}{2019c}]{chime19reps}
{CHIME/FRB Collaboration} 2019c, \mn@doi [\apjl] {10.3847/2041-8213/ab4a80},
  \href {https://ui.adsabs.harvard.edu/abs/2019ApJ...885L..24C} {885, L24}

\bibitem[\protect\citeauthoryear{{CHIME/FRB Collaboration}}{{CHIME/FRB
  Collaboration}}{2020a}]{chime20periodic}
{CHIME/FRB Collaboration} 2020a, \mn@doi [\nat] {10.1038/s41586-020-2398-2},
  \href {https://ui.adsabs.harvard.edu/abs/2020Natur.582..351C} {582, 351}

\bibitem[\protect\citeauthoryear{{CHIME/FRB Collaboration}}{{CHIME/FRB
  Collaboration}}{2020b}]{chime20magnetar}
{CHIME/FRB Collaboration} 2020b, \mn@doi [\nat] {10.1038/s41586-020-2863-y},
  \href {https://ui.adsabs.harvard.edu/abs/2020Natur.587...54T} {587, 54}

\bibitem[\protect\citeauthoryear{{Caleb}, {Stappers}, {Rajwade}  \&
  {Flynn}}{{Caleb} et~al.}{2019a}]{csrf19}
{Caleb} M.,  {Stappers} B.~W.,  {Rajwade} K.,   {Flynn} C.,  2019a, \mn@doi
  [\mnras] {10.1093/mnras/stz386}, \href
  {https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.5500C} {484, 5500}

\bibitem[\protect\citeauthoryear{{Caleb}, {Flynn}  \& {Stappers}}{{Caleb}
  et~al.}{2019b}]{cfs19}
{Caleb} M.,  {Flynn} C.,   {Stappers} B.~W.,  2019b, \mn@doi [\mnras]
  {10.1093/mnras/stz571}, \href
  {https://ui.adsabs.harvard.edu/abs/2019MNRAS.485.2281C} {485, 2281}

\bibitem[\protect\citeauthoryear{{Chatterjee} et~al.,}{{Chatterjee}
  et~al.}{2017}]{clw+17}
{Chatterjee} S.,  et~al., 2017, \mn@doi [\nat] {10.1038/nature20797}, \href
  {http://adsabs.harvard.edu/abs/2017Natur.541...58C} {541, 58}

\bibitem[\protect\citeauthoryear{{Connor} et~al.,}{{Connor}
  et~al.}{2020}]{cvo+20}
{Connor} L.,  et~al., 2020, \mn@doi [\mnras] {10.1093/mnras/staa3009}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.499.4716C} {499, 4716}

\bibitem[\protect\citeauthoryear{{Cordes} \& {Chatterjee}}{{Cordes} \&
  {Chatterjee}}{2019}]{cc19}
{Cordes} J.~M.,  {Chatterjee} S.,  2019, \mn@doi [\araa]
  {10.1146/annurev-astro-091918-104501}, \href
  {https://ui.adsabs.harvard.edu/abs/2019ARA&A..57..417C} {57, 417}

\bibitem[\protect\citeauthoryear{{Cordes} \& {Lazio}}{{Cordes} \&
  {Lazio}}{2002}]{cl02}
{Cordes} J.~M.,  {Lazio} T.~J.~W.,  2002, arXiv e-prints, \href
  {https://ui.adsabs.harvard.edu/abs/2002astro.ph..7156C} {pp
  astro--ph/0207156}

\bibitem[\protect\citeauthoryear{{Cordes} \& {Wasserman}}{{Cordes} \&
  {Wasserman}}{2016}]{cw16}
{Cordes} J.~M.,  {Wasserman} I.,  2016, \mn@doi [\mnras]
  {10.1093/mnras/stv2948}, \href
  {http://adsabs.harvard.edu/abs/2016MNRAS.457..232C} {457, 232}

\bibitem[\protect\citeauthoryear{{Cordes}, {Wasserman}, {Hessels}, {Lazio},
  {Chatterjee}  \& {Wharton}}{{Cordes} et~al.}{2017}]{cwh+17}
{Cordes} J.~M.,  {Wasserman} I.,  {Hessels} J.~W.~T.,  {Lazio} T.~J.~W.,
  {Chatterjee} S.,   {Wharton} R.~S.,  2017, \mn@doi [\apj]
  {10.3847/1538-4357/aa74da}, \href
  {http://adsabs.harvard.edu/abs/2017ApJ...842...35C} {842, 35}

\bibitem[\protect\citeauthoryear{{Cruces} et~al.,}{{Cruces}
  et~al.}{2020}]{css+20}
{Cruces} M.,  et~al., 2020, \mn@doi [\mnras] {10.1093/mnras/staa3223}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.tmp.3001C} {}

\bibitem[\protect\citeauthoryear{{Dai} et~al.,}{{Dai} et~al.}{2020}]{dlw+20}
{Dai} S.,  et~al., 2020, arXiv e-prints, \href
  {https://ui.adsabs.harvard.edu/abs/2020arXiv201103960D} {p. arXiv:2011.03960}

\bibitem[\protect\citeauthoryear{{Desvignes} et~al.,}{{Desvignes}
  et~al.}{2018}]{2018apj...852l..12d}
{Desvignes} G.,  et~al., 2018, \mn@doi [\apjl] {10.3847/2041-8213/aaa2f8},
  \href {http://adsabs.harvard.edu/abs/2018ApJ...852L..12D} {852, L12}

\bibitem[\protect\citeauthoryear{{Eftekhari} \& {Berger}}{{Eftekhari} \&
  {Berger}}{2017}]{eb17}
{Eftekhari} T.,  {Berger} E.,  2017, \mn@doi [\apj] {10.3847/1538-4357/aa90b9},
  \href {https://ui.adsabs.harvard.edu/#abs/2017ApJ...849..162E} {849, 162}

\bibitem[\protect\citeauthoryear{{Eftekhari}, {Berger}, {Williams}  \&
  {Blanchard}}{{Eftekhari} et~al.}{2018}]{ebwb18}
{Eftekhari} T.,  {Berger} E.,  {Williams} P.~K.~G.,   {Blanchard} P.~K.,  2018,
  \mn@doi [\apj] {10.3847/1538-4357/aac270}, \href
  {https://ui.adsabs.harvard.edu/#abs/2018ApJ...860...73E} {860, 73}

\bibitem[\protect\citeauthoryear{{Farah} et~al.,}{{Farah}
  et~al.}{2018}]{ffb+18}
{Farah} W.,  et~al., 2018, \mn@doi [\mnras] {10.1093/mnras/sty1122}, \href
  {https://ui.adsabs.harvard.edu/abs/2018MNRAS.478.1209F} {478, 1209}

\bibitem[\protect\citeauthoryear{Fiedler, Dennison, Johnston  \&
  Hewish}{Fiedler et~al.}{1987}]{fdjh87}
Fiedler R.~L.,  Dennison B.,  Johnston K.~J.,   Hewish A.,  1987, \nat, 326,
  675

\bibitem[\protect\citeauthoryear{{Fonseca} et~al.,}{{Fonseca}
  et~al.}{2020}]{fab+20}
{Fonseca} E.,  et~al., 2020, \mn@doi [\apjl] {10.3847/2041-8213/ab7208}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...891L...6F} {891, L6}

\bibitem[\protect\citeauthoryear{{Gajjar} et~al.,}{{Gajjar}
  et~al.}{2018}]{gsp+18}
{Gajjar} V.,  et~al., 2018, \mn@doi [\apj] {10.3847/1538-4357/aad005}, \href
  {http://adsabs.harvard.edu/abs/2018ApJ...863....2G} {863, 2}

\bibitem[\protect\citeauthoryear{{Gourdji}, {Michilli}, {Spitler}, {Hessels},
  {Seymour}, {Cordes}  \& {Chatterjee}}{{Gourdji} et~al.}{2019}]{gms+19}
{Gourdji} K.,  {Michilli} D.,  {Spitler} L.~G.,  {Hessels} J.~W.~T.,  {Seymour}
  A.,  {Cordes} J.~M.,   {Chatterjee} S.,  2019, \mn@doi [\apjl]
  {10.3847/2041-8213/ab1f8a}, \href
  {https://ui.adsabs.harvard.edu/abs/2019ApJ...877L..19G} {877, L19}

\bibitem[\protect\citeauthoryear{{Hankins}, {Kern}, {Weatherall}  \&
  {Eilek}}{{Hankins} et~al.}{2003}]{hkwe03}
{Hankins} T.~H.,  {Kern} J.~S.,  {Weatherall} J.~C.,   {Eilek} J.~A.,  2003,
  \mn@doi [\nat] {10.1038/nature01477}, \href
  {https://ui.adsabs.harvard.edu/abs/2003Natur.422..141H} {422, 141}

\bibitem[\protect\citeauthoryear{{Hardy} et~al.,}{{Hardy}
  et~al.}{2017}]{hds+17}
{Hardy} L.~K.,  et~al., 2017, \mn@doi [\mnras] {10.1093/mnras/stx2153}, \href
  {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.2800H} {472, 2800}

\bibitem[\protect\citeauthoryear{{Heintz} et~al.,}{{Heintz}
  et~al.}{2020}]{hps+20}
{Heintz} K.~E.,  et~al., 2020, \mn@doi [\apj] {10.3847/1538-4357/abb6fb}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...903..152H} {903, 152}

\bibitem[\protect\citeauthoryear{{Hessels} et~al.,}{{Hessels}
  et~al.}{2019}]{hss+19}
{Hessels} J.~W.~T.,  et~al., 2019, \mn@doi [\apjl] {10.3847/2041-8213/ab13ae},
  \href {https://ui.adsabs.harvard.edu/abs/2019ApJ...876L..23H} {876, L23}

\bibitem[\protect\citeauthoryear{{Hewish}, {Bell}, {Pilkington}, {Scott}  \&
  {Collins}}{{Hewish} et~al.}{1968}]{hbp+68}
{Hewish} A.,  {Bell} S.~J.,  {Pilkington} J.~D.~H.,  {Scott} P.~F.,   {Collins}
  R.~A.,  1968, \mn@doi [\nat] {10.1038/217709a0}, \href
  {https://ui.adsabs.harvard.edu/abs/1968Natur.217..709H} {217, 709}

\bibitem[\protect\citeauthoryear{{Inoue}}{{Inoue}}{2004}]{ino04}
{Inoue} S.,  2004, \mn@doi [\mnras] {10.1111/j.1365-2966.2004.07359.x}, \href
  {http://adsabs.harvard.edu/abs/2004MNRAS.348..999I} {348, 999}

\bibitem[\protect\citeauthoryear{{Ioka}}{{Ioka}}{2003}]{iok03}
{Ioka} K.,  2003, \mn@doi [\apjl] {10.1086/380598}, \href
  {http://adsabs.harvard.edu/abs/2003ApJ...598L..79I} {598, L79}

\bibitem[\protect\citeauthoryear{{Ioka} \& {Zhang}}{{Ioka} \&
  {Zhang}}{2020}]{iz20}
{Ioka} K.,  {Zhang} B.,  2020, \mn@doi [\apjl] {10.3847/2041-8213/ab83fb},
  \href {https://ui.adsabs.harvard.edu/abs/2020ApJ...893L..26I} {893, L26}

\bibitem[\protect\citeauthoryear{{James} et~al.,}{{James}
  et~al.}{2020}]{jof+20}
{James} C.~W.,  et~al., 2020, \mn@doi [\mnras] {10.1093/mnras/staa1361}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.495.2416J} {495, 2416}

\bibitem[\protect\citeauthoryear{{Josephy} et~al.,}{{Josephy}
  et~al.}{2019}]{jcf+19}
{Josephy} A.,  et~al., 2019, \mn@doi [\apjl] {10.3847/2041-8213/ab2c00}, \href
  {https://ui.adsabs.harvard.edu/abs/2019ApJ...882L..18J} {882, L18}

\bibitem[\protect\citeauthoryear{{Kaspi} \& {Beloborodov}}{{Kaspi} \&
  {Beloborodov}}{2017}]{kb17}
{Kaspi} V.~M.,  {Beloborodov} A.~M.,  2017, \mn@doi [\araa]
  {10.1146/annurev-astro-081915-023329}, \href
  {https://ui.adsabs.harvard.edu/abs/2017ARA&A..55..261K} {55, 261}

\bibitem[\protect\citeauthoryear{{Katz}}{{Katz}}{2014}]{katz14}
{Katz} J.~I.,  2014, \mn@doi [\prd] {10.1103/PhysRevD.89.103009}, \href
  {https://ui.adsabs.harvard.edu/abs/2014PhRvD..89j3009K} {89, 103009}

\bibitem[\protect\citeauthoryear{{Keane} et~al.,}{{Keane}
  et~al.}{2018}]{2018MNRAS.473..116K}
{Keane} E.~F.,  et~al., 2018, \mn@doi [\mnras] {10.1093/mnras/stx2126}, \href
  {http://adsabs.harvard.edu/abs/2018MNRAS.473..116K} {473, 116}

\bibitem[\protect\citeauthoryear{{Kirsten}, {Snelders}, {Jenkins}, {Nimmo},
  {van den Eijnden}, {Hessels}, {Gawro{\'n}ski}  \& {Yang}}{{Kirsten}
  et~al.}{2020}]{ksj+20}
{Kirsten} F.,  {Snelders} M.~P.,  {Jenkins} M.,  {Nimmo} K.,  {van den Eijnden}
  J.,  {Hessels} J.~W.~T.,  {Gawro{\'n}ski} M.~P.,   {Yang} J.,  2020, \mn@doi
  [Nature Astronomy] {10.1038/s41550-020-01246-3}, \href
  {https://ui.adsabs.harvard.edu/abs/2020NatAs.tmp..232K} {}

\bibitem[\protect\citeauthoryear{{Kouveliotou}, {Meegan}, {Fishman}, {Bhat},
  {Briggs}, {Koshut}, {Paciesas}  \& {Pendleton}}{{Kouveliotou}
  et~al.}{1993}]{kmf+93}
{Kouveliotou} C.,  {Meegan} C.~A.,  {Fishman} G.~J.,  {Bhat} N.~P.,  {Briggs}
  M.~S.,  {Koshut} T.~M.,  {Paciesas} W.~S.,   {Pendleton} G.~N.,  1993,
  \mn@doi [\apjl] {10.1086/186969}, \href
  {https://ui.adsabs.harvard.edu/abs/1993ApJ...413L.101K} {413, L101}

\bibitem[\protect\citeauthoryear{{Kumar}, {Lu}  \& {Bhattacharya}}{{Kumar}
  et~al.}{2017}]{klb17}
{Kumar} P.,  {Lu} W.,   {Bhattacharya} M.,  2017, \mn@doi [\mnras]
  {10.1093/mnras/stx665}, \href
  {https://ui.adsabs.harvard.edu/abs/2017MNRAS.468.2726K} {468, 2726}

\bibitem[\protect\citeauthoryear{{Kumar} et~al.,}{{Kumar}
  et~al.}{2021}]{ksf+21}
{Kumar} P.,  et~al., 2021, \mn@doi [\mnras] {10.1093/mnras/staa3436}, \href
  {https://ui.adsabs.harvard.edu/abs/2021MNRAS.500.2525K} {500, 2525}

\bibitem[\protect\citeauthoryear{{Law} et~al.,}{{Law} et~al.}{2020}]{lbp+20}
{Law} C.~J.,  et~al., 2020, \mn@doi [\apj] {10.3847/1538-4357/aba4ac}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...899..161L} {899, 161}

\bibitem[\protect\citeauthoryear{{Levin}, {Beloborodov}  \&
  {Bransgrove}}{{Levin} et~al.}{2020}]{lbb20}
{Levin} Y.,  {Beloborodov} A.~M.,   {Bransgrove} A.,  2020, \mn@doi [\apjl]
  {10.3847/2041-8213/ab8c4c}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...895L..30L} {895, L30}

\bibitem[\protect\citeauthoryear{{Lin} et~al.,}{{Lin} et~al.}{2020}]{lzw+20}
{Lin} L.,  et~al., 2020, \mn@doi [\nat] {10.1038/s41586-020-2839-y}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.587...63L} {587, 63}

\bibitem[\protect\citeauthoryear{{Linscott} \& {Erkes}}{{Linscott} \&
  {Erkes}}{1980}]{1980ApJ...236L.109L}
{Linscott} I.~R.,  {Erkes} J.~W.,  1980, \mn@doi [\apjl] {10.1086/183209},
  \href {http://adsabs.harvard.edu/abs/1980ApJ...236L.109L} {236, L109}

\bibitem[\protect\citeauthoryear{{Loeb}, {Shvartzvald}  \& {Maoz}}{{Loeb}
  et~al.}{2014}]{lsm14}
{Loeb} A.,  {Shvartzvald} Y.,   {Maoz} D.,  2014, \mn@doi [\mnras]
  {10.1093/mnrasl/slt177}, \href
  {http://adsabs.harvard.edu/abs/2014MNRAS.439L..46L} {439, L46}

\bibitem[\protect\citeauthoryear{{Lorimer}, {Bailes}, {McLaughlin}, {Narkevic}
  \& {Crawford}}{{Lorimer} et~al.}{2007}]{lbm+07}
{Lorimer} D.~R.,  {Bailes} M.,  {McLaughlin} M.~A.,  {Narkevic} D.~J.,
  {Crawford} F.,  2007, \mn@doi [Science] {10.1126/science.1147532}, \href
  {http://adsabs.harvard.edu/abs/2007Sci...318..777L} {318, 777}

\bibitem[\protect\citeauthoryear{{Lu}, {Kumar}  \& {Zhang}}{{Lu}
  et~al.}{2020}]{lkz20}
{Lu} W.,  {Kumar} P.,   {Zhang} B.,  2020, \mn@doi [\mnras]
  {10.1093/mnras/staa2450}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.498.1397L} {498, 1397}

\bibitem[\protect\citeauthoryear{{Luo} et~al.,}{{Luo} et~al.}{2020}]{lwm+20}
{Luo} R.,  et~al., 2020, \mn@doi [\nat] {10.1038/s41586-020-2827-2}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.586..693L} {586, 693}

\bibitem[\protect\citeauthoryear{{Lyubarsky}}{{Lyubarsky}}{2014}]{lyubarsky14}
{Lyubarsky} Y.,  2014, \mn@doi [\mnras] {10.1093/mnrasl/slu046}, \href
  {https://ui.adsabs.harvard.edu/abs/2014MNRAS.442L...9L} {442, L9}

\bibitem[\protect\citeauthoryear{{Lyutikov}, {Barkov}  \&
  {Giannios}}{{Lyutikov} et~al.}{2020}]{lbg20}
{Lyutikov} M.,  {Barkov} M.~V.,   {Giannios} D.,  2020, \mn@doi [\apjl]
  {10.3847/2041-8213/ab87a4}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...893L..39L} {893, L39}

\bibitem[\protect\citeauthoryear{{Macquart} et~al.,}{{Macquart}
  et~al.}{2020}]{mpm+20}
{Macquart} J.~P.,  et~al., 2020, \mn@doi [\nat] {10.1038/s41586-020-2300-2},
  \href {https://ui.adsabs.harvard.edu/abs/2020Natur.581..391M} {581, 391}

\bibitem[\protect\citeauthoryear{{Manchester}, {Hobbs}, {Teoh}  \&
  {Hobbs}}{{Manchester} et~al.}{2005}]{psrcat}
{Manchester} R.~N.,  {Hobbs} G.~B.,  {Teoh} A.,   {Hobbs} M.,  2005, \mn@doi
  [\aj] {10.1086/428488}, \href
  {http://adsabs.harvard.edu/abs/2005AJ....129.1993M} {129, 1993}

\bibitem[\protect\citeauthoryear{{Maoz} et~al.,}{{Maoz} et~al.}{2015}]{mls+15a}
{Maoz} D.,  et~al., 2015, \mn@doi [\mnras] {10.1093/mnras/stv2105}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.454.2183M} {454, 2183}

\bibitem[\protect\citeauthoryear{{Marcote} et~al.,}{{Marcote}
  et~al.}{2017}]{mph+17}
{Marcote} B.,  et~al., 2017, \mn@doi [\apjl] {10.3847/2041-8213/834/2/L8},
  \href {http://adsabs.harvard.edu/abs/2017ApJ...834L...8M} {834, L8}

\bibitem[\protect\citeauthoryear{{Marcote} et~al.,}{{Marcote}
  et~al.}{2020}]{mnh+20}
{Marcote} B.,  et~al., 2020, \mn@doi [\nat] {10.1038/s41586-019-1866-z}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.577..190M} {577, 190}

\bibitem[\protect\citeauthoryear{{Margalit} \& {Metzger}}{{Margalit} \&
  {Metzger}}{2018}]{mm18}
{Margalit} B.,  {Metzger} B.~D.,  2018, \mn@doi [\apjl]
  {10.3847/2041-8213/aaedad}, \href
  {http://adsabs.harvard.edu/abs/2018ApJ...868L...4M} {868, L4}

\bibitem[\protect\citeauthoryear{{Margalit}, {Metzger}  \& {Sironi}}{{Margalit}
  et~al.}{2020a}]{mms20}
{Margalit} B.,  {Metzger} B.~D.,   {Sironi} L.,  2020a, \mn@doi [\mnras]
  {10.1093/mnras/staa1036}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.494.4627M} {494, 4627}

\bibitem[\protect\citeauthoryear{{Margalit}, {Beniamini}, {Sridhar}  \&
  {Metzger}}{{Margalit} et~al.}{2020b}]{mbsm20}
{Margalit} B.,  {Beniamini} P.,  {Sridhar} N.,   {Metzger} B.~D.,  2020b,
  \mn@doi [\apjl] {10.3847/2041-8213/abac57}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...899L..27M} {899, L27}

\bibitem[\protect\citeauthoryear{{Masui} et~al.,}{{Masui}
  et~al.}{2015}]{mls+15b}
{Masui} K.,  et~al., 2015, \mn@doi [\nat] {10.1038/nature15769}, \href
  {http://adsabs.harvard.edu/abs/2015Natur.528..523M} {528, 523}

\bibitem[\protect\citeauthoryear{{McLaughlin} et~al.,}{{McLaughlin}
  et~al.}{2006}]{mll+06}
{McLaughlin} M.~A.,  et~al., 2006, \mn@doi [\nat] {10.1038/nature04440}, \href
  {http://adsabs.harvard.edu/abs/2006Natur.439..817M} {439, 817}

\bibitem[\protect\citeauthoryear{{McQuinn}}{{McQuinn}}{2014}]{mcq14}
{McQuinn} M.,  2014, \mn@doi [\apjl] {10.1088/2041-8205/780/2/L33}, \href
  {http://adsabs.harvard.edu/abs/2014ApJ...780L..33M} {780, L33}

\bibitem[\protect\citeauthoryear{{Michilli} et~al.,}{{Michilli}
  et~al.}{2018}]{msh+18}
{Michilli} D.,  et~al., 2018, \mn@doi [\nat] {10.1038/nature25149}, \href
  {http://adsabs.harvard.edu/abs/2018Natur.553..182M} {553, 182}

\bibitem[\protect\citeauthoryear{{Mu{\~n}oz}, {Kovetz}, {Dai}  \&
  {Kamionkowski}}{{Mu{\~n}oz} et~al.}{2016}]{mkdk16}
{Mu{\~n}oz} J.~B.,  {Kovetz} E.~D.,  {Dai} L.,   {Kamionkowski} M.,  2016,
  \mn@doi [\prl] {10.1103/PhysRevLett.117.091301}, \href
  {https://ui.adsabs.harvard.edu/abs/2016PhRvL.117i1301M} {117, 091301}

\bibitem[\protect\citeauthoryear{{Ocker}, {Cordes}  \& {Chatterjee}}{{Ocker}
  et~al.}{2020}]{occ20}
{Ocker} S.~K.,  {Cordes} J.~M.,   {Chatterjee} S.,  2020, \mn@doi [\apj]
  {10.3847/1538-4357/ab98f9}, \href
  {https://ui.adsabs.harvard.edu/abs/2020ApJ...897..124O} {897, 124}

\bibitem[\protect\citeauthoryear{{Petroff} et~al.,}{{Petroff}
  et~al.}{2015a}]{pbb+15}
{Petroff} E.,  et~al., 2015a, \mn@doi [\mnras] {10.1093/mnras/stu2419}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.447..246P} {447, 246}

\bibitem[\protect\citeauthoryear{{Petroff} et~al.,}{{Petroff}
  et~al.}{2015b}]{pjk+15}
{Petroff} E.,  et~al., 2015b, \mn@doi [\mnras] {10.1093/mnras/stv1953}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.454..457P} {454, 457}

\bibitem[\protect\citeauthoryear{{Petroff} et~al.,}{{Petroff}
  et~al.}{2017}]{pbk+17}
{Petroff} E.,  et~al., 2017, \mn@doi [\mnras] {10.1093/mnras/stx1098}, \href
  {https://ui.adsabs.harvard.edu/#abs/2017MNRAS.469.4465P} {469, 4465}

\bibitem[\protect\citeauthoryear{{Petroff}, {Hessels}  \& {Lorimer}}{{Petroff}
  et~al.}{2019}]{phl19}
{Petroff} E.,  {Hessels} J.~W.~T.,   {Lorimer} D.~R.,  2019, \mn@doi [\aapr]
  {10.1007/s00159-019-0116-6}, \href
  {https://ui.adsabs.harvard.edu/abs/2019A&ARv..27....4P} {27, 4}

\bibitem[\protect\citeauthoryear{{Platts}, {Weltman}, {Walters}, {Tendulkar},
  {Gordin}  \& {Kandhai}}{{Platts} et~al.}{2019}]{pww+19}
{Platts} E.,  {Weltman} A.,  {Walters} A.,  {Tendulkar} S.~P.,  {Gordin}
  J.~E.~B.,   {Kandhai} S.,  2019, \mn@doi [\physrep]
  {10.1016/j.physrep.2019.06.003}, \href
  {https://ui.adsabs.harvard.edu/abs/2019PhR...821....1P} {821, 1}

\bibitem[\protect\citeauthoryear{{Price} et~al.,}{{Price}
  et~al.}{2019}]{pfg+19}
{Price} D.~C.,  et~al., 2019, \mn@doi [\mnras] {10.1093/mnras/stz958}, \href
  {https://ui.adsabs.harvard.edu/abs/2019MNRAS.486.3636P} {486, 3636}

\bibitem[\protect\citeauthoryear{{Prochaska} \& {Zheng}}{{Prochaska} \&
  {Zheng}}{2019}]{pz19}
{Prochaska} J.~X.,  {Zheng} Y.,  2019, \mn@doi [\mnras] {10.1093/mnras/stz261},
  \href {https://ui.adsabs.harvard.edu/abs/2019MNRAS.485..648P} {485, 648}

\bibitem[\protect\citeauthoryear{{Prochaska} et~al.,}{{Prochaska}
  et~al.}{2019}]{pmm+19}
{Prochaska} J.~X.,  et~al., 2019, \mn@doi [Science] {10.1126/science.aay0073},
  \href {https://ui.adsabs.harvard.edu/abs/2019Sci...366..231P} {366, 231}

\bibitem[\protect\citeauthoryear{{Rajwade} et~al.,}{{Rajwade}
  et~al.}{2020}]{rms+20}
{Rajwade} K.~M.,  et~al., 2020, \mn@doi [\mnras] {10.1093/mnras/staa1237},
  \href {https://ui.adsabs.harvard.edu/abs/2020MNRAS.495.3551R} {495, 3551}

\bibitem[\protect\citeauthoryear{{Ravi}}{{Ravi}}{2019a}]{ravi19b}
{Ravi} V.,  2019a, \mn@doi [Nature Astronomy] {10.1038/s41550-019-0831-y},
  \href {https://ui.adsabs.harvard.edu/abs/2019NatAs...3..928R} {3, 928}

\bibitem[\protect\citeauthoryear{{Ravi}}{{Ravi}}{2019b}]{ravi19a}
{Ravi} V.,  2019b, \mn@doi [\mnras] {10.1093/mnras/sty1551}, \href
  {https://ui.adsabs.harvard.edu/abs/2019MNRAS.482.1966R} {482, 1966}

\bibitem[\protect\citeauthoryear{{Ravi} et~al.,}{{Ravi} et~al.}{2016}]{rsb+16}
{Ravi} V.,  et~al., 2016, \mn@doi [Science] {10.1126/science.aaf6807}, \href
  {http://adsabs.harvard.edu/abs/2016Sci...354.1249R} {354, 1249}

\bibitem[\protect\citeauthoryear{{Ravi} et~al.,}{{Ravi} et~al.}{2019a}]{rbb+19}
{Ravi} V.,  et~al., 2019a, \baas, \href
  {https://ui.adsabs.harvard.edu/abs/2019BAAS...51c.420R} {51, 420}

\bibitem[\protect\citeauthoryear{{Ravi} et~al.,}{{Ravi} et~al.}{2019b}]{rcd+19}
{Ravi} V.,  et~al., 2019b, \mn@doi [\nat] {10.1038/s41586-019-1389-7}, \href
  {https://ui.adsabs.harvard.edu/abs/2019Natur.572..352R} {572, 352}

\bibitem[\protect\citeauthoryear{{Scholz} et~al.,}{{Scholz}
  et~al.}{2016}]{ssh+16b}
{Scholz} P.,  et~al., 2016, \mn@doi [\apj] {10.3847/1538-4357/833/2/177}, \href
  {http://adsabs.harvard.edu/abs/2016ApJ...833..177S} {833, 177}

\bibitem[\protect\citeauthoryear{{Shannon} et~al.,}{{Shannon}
  et~al.}{2018}]{smb+18}
{Shannon} R.~M.,  et~al., 2018, \mn@doi [\nat] {10.1038/s41586-018-0588-y},
  \href {https://ui.adsabs.harvard.edu/#abs/2018Natur.562..386S} {562, 386}

\bibitem[\protect\citeauthoryear{{Sob'yanin}}{{Sob'yanin}}{2020}]{sobyanin20}
{Sob'yanin} D.~N.,  2020, \mn@doi [\mnras] {10.1093/mnras/staa1976}, \href
  {https://ui.adsabs.harvard.edu/abs/2020MNRAS.497.1001S} {497, 1001}

\bibitem[\protect\citeauthoryear{{Spitler} et~al.,}{{Spitler}
  et~al.}{2014}]{sch+14}
{Spitler} L.~G.,  et~al., 2014, \mn@doi [\apj] {10.1088/0004-637X/790/2/101},
  \href {http://adsabs.harvard.edu/abs/2014ApJ...790..101S} {790, 101}

\bibitem[\protect\citeauthoryear{{Spitler} et~al.,}{{Spitler}
  et~al.}{2016}]{ssh+16a}
{Spitler} L.~G.,  et~al., 2016, \mn@doi [\nat] {10.1038/nature17168}, \href
  {http://adsabs.harvard.edu/abs/2016Natur.531..202S} {531, 202}

\bibitem[\protect\citeauthoryear{{Tavani} et~al.,}{{Tavani}
  et~al.}{2020}]{tcu+20}
{Tavani} M.,  et~al., 2020, arXiv e-prints, \href
  {https://ui.adsabs.harvard.edu/abs/2020arXiv200512164T} {p. arXiv:2005.12164}

\bibitem[\protect\citeauthoryear{{Taylor} \& {Cordes}}{{Taylor} \&
  {Cordes}}{1993}]{tc93}
{Taylor} J.~H.,  {Cordes} J.~M.,  1993, \apj, \href
  {http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=1993ApJ...411..674T&db_key=AST}
  {411, 674}

\bibitem[\protect\citeauthoryear{{Tendulkar} et~al.,}{{Tendulkar}
  et~al.}{2017}]{tbc+17}
{Tendulkar} S.~P.,  et~al., 2017, \mn@doi [\apjl] {10.3847/2041-8213/834/2/L7},
  \href {http://adsabs.harvard.edu/abs/2017ApJ...834L...7T} {834, L7}

\bibitem[\protect\citeauthoryear{{Tendulkar} et~al.,}{{Tendulkar}
  et~al.}{2020}]{2020arXiv201103257T}
{Tendulkar} S.~P.,  et~al., 2020, arXiv e-prints, \href
  {https://ui.adsabs.harvard.edu/abs/2020arXiv201103257T} {p. arXiv:2011.03257}

\bibitem[\protect\citeauthoryear{{Thornton} et~al.,}{{Thornton}
  et~al.}{2013}]{tsb+13}
{Thornton} D.,  et~al., 2013, \mn@doi [Science] {10.1126/science.1236789},
  \href {http://adsabs.harvard.edu/abs/2013Sci...341...53T} {341, 53}

\bibitem[\protect\citeauthoryear{{Vachaspati}}{{Vachaspati}}{2008}]{vach08}
{Vachaspati} T.,  2008, \mn@doi [\prl] {10.1103/PhysRevLett.101.141301}, \href
  {https://ui.adsabs.harvard.edu/abs/2008PhRvL.101n1301V} {101, 141301}

\bibitem[\protect\citeauthoryear{{Vieyro}, {Romero}, {Bosch-Ramon}, {Marcote}
  \& {del Valle}}{{Vieyro} et~al.}{2017}]{vrb+17}
{Vieyro} F.~L.,  {Romero} G.~E.,  {Bosch-Ramon} V.,  {Marcote} B.,   {del
  Valle} M.~V.,  2017, \mn@doi [\aap] {10.1051/0004-6361/201730556}, \href
  {https://ui.adsabs.harvard.edu/abs/2017A&A...602A..64V} {602, A64}

\bibitem[\protect\citeauthoryear{{Walters}, {Weltman}, {Gaensler}, {Ma}  \&
  {Witzemann}}{{Walters} et~al.}{2018}]{wwg+18}
{Walters} A.,  {Weltman} A.,  {Gaensler} B.~M.,  {Ma} Y.-Z.,   {Witzemann} A.,
  2018, \mn@doi [\apj] {10.3847/1538-4357/aaaf6b}, \href
  {https://ui.adsabs.harvard.edu/abs/2018ApJ...856...65W} {856, 65}

\bibitem[\protect\citeauthoryear{{Weltman} \& {Walters}}{{Weltman} \&
  {Walters}}{2020}]{ww20}
{Weltman} A.,  {Walters} A.,  2020, \mn@doi [\nat]
  {10.1038/d41586-020-03018-5}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.587...43W} {587, 43}

\bibitem[\protect\citeauthoryear{{Yao}, {Manchester}  \& {Wang}}{{Yao}
  et~al.}{2017}]{ymw17}
{Yao} J.~M.,  {Manchester} R.~N.,   {Wang} N.,  2017, \mn@doi [\apj]
  {10.3847/1538-4357/835/1/29}, \href
  {https://ui.adsabs.harvard.edu/abs/2017ApJ...835...29Y} {835, 29}

\bibitem[\protect\citeauthoryear{{Zackay} \& {Ofek}}{{Zackay} \&
  {Ofek}}{2017}]{zo17}
{Zackay} B.,  {Ofek} E.~O.,  2017, \mn@doi [\apj] {10.3847/1538-4357/835/1/11},
  \href {https://ui.adsabs.harvard.edu/abs/2017ApJ...835...11Z} {835, 11}

\bibitem[\protect\citeauthoryear{{Zanazzi} \& {Lai}}{{Zanazzi} \&
  {Lai}}{2020}]{zl20}
{Zanazzi} J.~J.,  {Lai} D.,  2020, \mn@doi [\apjl] {10.3847/2041-8213/ab7cdd},
  \href {https://ui.adsabs.harvard.edu/abs/2020ApJ...892L..15Z} {892, L15}

\bibitem[\protect\citeauthoryear{{Zhang}}{{Zhang}}{2017}]{zhang17}
{Zhang} B.,  2017, \mn@doi [\apjl] {10.3847/2041-8213/aa5ded}, \href
  {http://adsabs.harvard.edu/abs/2017ApJ...836L..32Z} {836, L32}

\bibitem[\protect\citeauthoryear{{Zhang}}{{Zhang}}{2020}]{z20}
{Zhang} B.,  2020, \mn@doi [\nat] {10.1038/s41586-020-2828-1}, \href
  {https://ui.adsabs.harvard.edu/abs/2020Natur.587...45Z} {587, 45}

\bibitem[\protect\citeauthoryear{{Zhang}, {Gajjar}, {Foster}, {Siemion},
  {Cordes}, {Law}  \& {Wang}}{{Zhang} et~al.}{2018}]{zgf+18}
{Zhang} Y.~G.,  {Gajjar} V.,  {Foster} G.,  {Siemion} A.,  {Cordes} J.,  {Law}
  C.,   {Wang} Y.,  2018, \mn@doi [\apj] {10.3847/1538-4357/aadf31}, \href
  {https://ui.adsabs.harvard.edu/abs/2018ApJ...866..149Z} {866, 149}

\makeatother
\end{thebibliography}

